The proximal Galerkin method for non-symmetric variational inequalities

We introduce the proximal Galerkin (PG) method for non-symmetric variational inequalities. The proposed approach is asymptotically mesh-independent and yields constraint-preserving approximations. We present both a conforming PG formulation and a hybrid mixed first-order system variant (FOSPG). We establish optimal a priori error estimates for each variant, which are verified numerically. We conclude by applying the method to American option pricing, free boundary problems in porous media, advection-diffusion with a semipermeable boundary, and the enforcement of discrete maximum principles.

==> data/opt_result_0.csv <==
succ_diff, succ_diff_avg, l2_u, h1_u, h1_uavg, l2_q, opt_h1, opt_h1_uavg, h1_succ_u, h1_succ_uavg, h1_succ_q
4.6168e-01,4.6168e-01,1.1131e-01,3.5818e-01,3.5818e-01,3.4976e-01,3.4286e-01,3.4286e-01,1.1309e+00,1.1309e+00,1.1338e+00
1.0156e-01,6.7708e-02,1.0343e-02,1.1115e-01,1.7461e-01,5.8468e-02,4.3021e-02,1.4109e-01,3.0381e-01,2.0254e-01,3.0882e-01
9.7639e-03,2.4749e-02,2.0746e-03,1.0216e-01,1.1974e-01,3.7298e-02,2.9710e-03,6.2000e-02,4.0133e-02,7.9097e-02,4.4006e-02
6.6521e-04,1.0242e-02,2.0857e-03,1.0212e-01,1.0630e-01,3.7443e-02,1.1279e-04,2.8982e-02,2.8696e-03,3.3018e-02,3.3776e-03
2.2716e-05,4.6365e-03,2.0888e-03,1.0212e-01,1.0315e-01,3.7433e-02,2.1042e-06,1.4024e-02,1.1071e-04,1.4957e-02,1.3912e-04
3.9690e-07,2.2080e-03,2.0888e-03,1.0212e-01,1.0239e-01,3.7433e-02,1.9172e-08,6.9008e-03,2.0850e-06,7.1234e-03,2.6970e-06
3.5588e-09,1.0779e-03,2.0888e-03,1.0212e-01,1.0219e-01,3.7433e-02,8.8272e-11,3.4232e-03,1.9083e-08,3.4776e-03,2.4937e-08
1.6217e-11,5.3263e-04,2.0888e-03,1.0212e-01,1.0214e-01,3.7433e-02,2.0452e-13,1.7049e-03,8.8067e-11,1.7183e-03,1.1580e-10
3.7306e-14,2.6475e-04,2.0888e-03,1.0212e-01,1.0213e-01,3.7433e-02,9.5189e-16,8.5078e-04,2.0420e-13,8.5412e-04,2.6952e-13
7.4702e-17,1.3199e-04,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,7.6513e-16,4.2498e-04,9.5748e-16,4.2581e-04,1.4501e-15
5.9900e-17,6.5897e-05,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,7.9833e-16,2.1238e-04,8.3334e-16,2.1259e-04,1.4671e-15
6.1451e-17,3.2925e-05,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,6.6062e-16,1.0617e-04,8.2383e-16,1.0622e-04,1.4447e-15
5.5803e-17,1.6456e-05,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,7.4650e-16,5.3077e-05,7.3030e-16,5.3090e-05,1.2768e-15
5.7362e-17,8.2266e-06,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,6.9144e-16,2.6537e-05,7.9918e-16,2.6540e-05,1.3547e-15
5.9730e-17,4.1129e-06,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,6.7889e-16,1.3268e-05,7.9220e-16,1.3269e-05,1.3103e-15
5.8168e-17,2.0564e-06,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,6.8664e-16,6.6339e-06,7.1921e-16,6.6341e-06,1.2641e-15
5.4906e-17,1.0282e-06,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,6.9945e-16,3.3169e-06,7.0193e-16,3.3170e-06,1.2180e-15
5.4186e-17,5.1408e-07,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,7.1782e-16,1.6584e-06,7.2197e-16,1.6585e-06,1.2222e-15
6.3517e-17,2.5704e-07,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,6.9342e-16,8.2922e-07,8.1641e-16,8.2923e-07,1.2980e-15
6.7314e-17,1.2852e-07,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,7.0923e-16,4.1461e-07,7.4944e-16,4.1461e-07,1.2394e-15
6.8975e-17,6.4259e-08,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,6.1646e-16,2.0731e-07,6.4283e-16,2.0731e-07,1.0608e-15
6.5327e-17,3.2129e-08,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,7.0082e-16,1.0365e-07,6.8051e-16,1.0365e-07,1.2487e-15
6.3240e-17,1.6065e-08,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,7.1345e-16,5.1826e-08,7.1667e-16,5.1826e-08,1.2604e-15
6.1398e-17,8.0323e-09,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,6.8131e-16,2.5913e-08,7.9490e-16,2.5913e-08,1.3320e-15
7.0978e-17,4.0162e-09,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,6.6528e-16,1.2957e-08,8.3110e-16,1.2957e-08,1.3639e-15
7.3321e-17,2.0081e-09,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,6.9528e-16,6.4783e-09,7.4208e-16,6.4783e-09,1.3064e-15
6.4584e-17,1.0040e-09,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,7.6142e-16,3.2391e-09,7.7376e-16,3.2391e-09,1.3792e-15
7.1320e-17,5.0202e-10,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,7.0503e-16,1.6196e-09,8.2565e-16,1.6196e-09,1.4108e-15
7.0243e-17,2.5101e-10,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,6.0189e-16,8.0979e-10,7.1460e-16,8.0979e-10,1.2482e-15
5.4072e-17,1.2551e-10,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,7.6447e-16,4.0489e-10,6.3592e-16,4.0489e-10,1.0805e-15
5.7307e-17,6.2753e-11,2.0888e-03,1.0212e-01,1.0212e-01,3.7433e-02,0.0000e+00,2.0245e-10,7.6447e-16,2.0245e-10,1.3451e-15


==> data/opt_result_1.csv <==
succ_diff, succ_diff_avg, l2_u, h1_u, h1_uavg, l2_q, opt_h1, opt_h1_uavg, h1_succ_u, h1_succ_uavg, h1_succ_q
4.6301e-01,4.6301e-01,1.1249e-01,3.5330e-01,3.5330e-01,3.5122e-01,3.4931e-01,3.4931e-01,1.1360e+00,1.1360e+00,1.1368e+00
1.0223e-01,6.8150e-02,1.0664e-02,7.0971e-02,1.5461e-01,5.0957e-02,4.7433e-02,1.4530e-01,3.0784e-01,2.0523e-01,3.0945e-01
9.9473e-03,2.4987e-02,8.5953e-04,5.2890e-02,8.3081e-02,1.4487e-02,3.8495e-03,6.4154e-02,4.3768e-02,8.1166e-02,4.5699e-02
7.1263e-04,1.0365e-02,4.8764e-04,5.2780e-02,6.0731e-02,1.3866e-02,2.6979e-04,3.0035e-02,3.6091e-03,3.4120e-02,3.9931e-03
3.6513e-05,4.6994e-03,4.9083e-04,5.2792e-02,5.4753e-02,1.3914e-02,1.6835e-05,1.4537e-02,2.5511e-04,1.5498e-02,2.9570e-04
1.4489e-06,2.2385e-03,4.9106e-04,5.2793e-02,5.3273e-02,1.3919e-02,2.7251e-07,7.1530e-03,1.6580e-05,7.3836e-03,2.0307e-05
2.4618e-08,1.0928e-03,4.9107e-04,5.2793e-02,5.2911e-02,1.3919e-02,1.0540e-09,3.5483e-03,2.7174e-07,3.6047e-03,3.3315e-07
1.4440e-10,5.3997e-04,4.9107e-04,5.2793e-02,5.2822e-02,1.3919e-02,2.7898e-12,1.7672e-03,1.0513e-09,1.7811e-03,1.4918e-09
4.2404e-13,2.6840e-04,4.9107e-04,5.2793e-02,5.2800e-02,1.3919e-02,4.1435e-15,8.8187e-04,2.7859e-12,8.8533e-04,3.9026e-12
6.2394e-16,1.3381e-04,4.9107e-04,5.2793e-02,5.2794e-02,1.3919e-02,1.3384e-15,4.4051e-04,4.0695e-15,4.4137e-04,6.1374e-15
5.7876e-17,6.6806e-05,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.1698e-15,2.2015e-04,1.4947e-15,2.2036e-04,2.7738e-15
5.3153e-17,3.3378e-05,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.2370e-15,1.1005e-04,1.3864e-15,1.1010e-04,2.7003e-15
5.3182e-17,1.6683e-05,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.1862e-15,5.5016e-05,1.3376e-15,5.5030e-05,2.6055e-15
5.3594e-17,8.3400e-06,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.2368e-15,2.7506e-05,1.4004e-15,2.7510e-05,2.6113e-15
5.1020e-17,4.1696e-06,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.1005e-15,1.3753e-05,1.3106e-15,1.3754e-05,2.5269e-15
5.2494e-17,2.0847e-06,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.2822e-15,6.8763e-06,1.2899e-15,6.8765e-06,2.4201e-15
5.7655e-17,1.0423e-06,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.2433e-15,3.4381e-06,1.4163e-15,3.4382e-06,2.7605e-15
5.4747e-17,5.2116e-07,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.2281e-15,1.7191e-06,1.3191e-15,1.7191e-06,2.4945e-15
5.2467e-17,2.6058e-07,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.0959e-15,8.5953e-07,1.3602e-15,8.5953e-07,2.3973e-15
5.9083e-17,1.3029e-07,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.3435e-15,4.2976e-07,1.4994e-15,4.2976e-07,2.7558e-15
5.6412e-17,6.5145e-08,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.0243e-15,2.1488e-07,1.2831e-15,2.1488e-07,2.4555e-15
5.8994e-17,3.2572e-08,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.2242e-15,1.0744e-07,1.2800e-15,1.0744e-07,2.4048e-15
5.6244e-17,1.6286e-08,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.1333e-15,5.3720e-08,1.4093e-15,5.3720e-08,2.8195e-15
5.3551e-17,8.1431e-09,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.2862e-15,2.6860e-08,1.4247e-15,2.6860e-08,2.8431e-15
5.3615e-17,4.0715e-09,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.0813e-15,1.3430e-08,1.3294e-15,1.3430e-08,2.5142e-15
5.0181e-17,2.0358e-09,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.2860e-15,6.7150e-09,1.3027e-15,6.7150e-09,2.4032e-15
5.1209e-17,1.0179e-09,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.0321e-15,3.3575e-09,1.2631e-15,3.3575e-09,2.3766e-15
5.6890e-17,5.0894e-10,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.2911e-15,1.6788e-09,1.3843e-15,1.6788e-09,2.6275e-15
5.5921e-17,2.5447e-10,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.0230e-15,8.3938e-10,1.3946e-15,8.3938e-10,2.7640e-15
5.5564e-17,1.2724e-10,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,1.3016e-15,4.1969e-10,1.3233e-15,4.1969e-10,2.4993e-15
5.7135e-17,6.3618e-11,4.9107e-04,5.2793e-02,5.2793e-02,1.3919e-02,0.0000e+00,2.0984e-10,1.3016e-15,2.0984e-10,2.5356e-15


==> data/opt_result_2.csv <==
succ_diff, succ_diff_avg, l2_u, h1_u, h1_uavg, l2_q, opt_h1, opt_h1_uavg, h1_succ_u, h1_succ_uavg, h1_succ_q
4.6337e-01,4.6337e-01,1.1282e-01,3.5235e-01,3.5235e-01,3.5183e-01,3.5137e-01,3.5137e-01,1.1374e+00,1.1374e+00,1.1376e+00
1.0244e-01,6.8290e-02,1.0768e-02,5.6272e-02,1.4915e-01,5.0448e-02,4.9361e-02,1.4673e-01,3.0922e-01,2.0615e-01,3.0961e-01
9.9922e-03,2.5050e-02,7.8467e-04,2.7084e-02,7.0244e-02,6.1411e-03,4.2411e-03,6.4948e-02,4.5285e-02,8.1800e-02,4.6282e-02
7.6622e-04,1.0419e-02,1.1373e-04,2.6744e-02,4.0508e-02,4.5593e-03,2.7929e-04,3.0420e-02,3.9815e-03,3.4529e-02,4.2929e-03
4.2504e-05,4.7267e-03,1.1870e-04,2.6742e-02,3.0531e-02,4.6155e-03,1.9377e-05,1.4724e-02,2.6230e-04,1.5696e-02,3.1594e-04
1.9863e-06,2.2518e-03,1.1937e-04,2.6742e-02,2.7708e-02,4.6233e-03,1.1919e-06,7.2455e-03,1.8233e-05,7.4788e-03,2.5464e-05
8.8098e-08,1.0993e-03,1.1941e-04,2.6742e-02,2.6983e-02,4.6239e-03,4.3180e-08,3.5942e-03,1.1490e-06,3.6513e-03,1.6536e-06
2.8122e-09,5.4320e-04,1.1941e-04,2.6742e-02,2.6802e-02,4.6239e-03,8.1481e-10,1.7901e-03,4.2366e-08,1.8042e-03,6.0835e-08
5.0691e-11,2.7000e-04,1.1941e-04,2.6742e-02,2.6757e-02,4.6239e-03,7.8007e-12,8.9328e-04,8.0701e-10,8.9678e-04,1.1552e-09
4.7554e-13,1.3461e-04,1.1941e-04,2.6742e-02,2.6745e-02,4.6239e-03,3.7645e-14,4.4620e-04,7.7631e-12,4.4708e-04,1.1095e-11
2.2688e-15,6.7204e-05,1.1941e-04,2.6742e-02,2.6743e-02,4.6239e-03,2.5524e-15,2.2299e-04,3.7623e-14,2.2321e-04,5.3897e-14
5.8903e-17,3.3578e-05,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.5015e-15,1.1147e-04,2.8352e-15,1.1152e-04,5.6934e-15
5.3299e-17,1.6783e-05,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.2373e-15,5.5728e-05,2.7168e-15,5.5741e-05,5.3806e-15
5.3223e-17,8.3898e-06,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.5440e-15,2.7862e-05,2.8577e-15,2.7866e-05,5.4501e-15
5.5688e-17,4.1945e-06,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.2718e-15,1.3931e-05,2.8642e-15,1.3932e-05,5.4590e-15
5.7197e-17,2.0972e-06,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.4501e-15,6.9652e-06,2.7334e-15,6.9654e-06,5.3607e-15
5.4917e-17,1.0486e-06,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.1555e-15,3.4826e-06,2.7443e-15,3.4826e-06,5.4614e-15
5.3227e-17,5.2427e-07,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.5047e-15,1.7413e-06,2.7776e-15,1.7413e-06,5.4540e-15
5.3644e-17,2.6213e-07,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.1262e-15,8.7064e-07,2.6910e-15,8.7065e-07,5.3460e-15
5.4431e-17,1.3107e-07,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.4013e-15,4.3532e-07,2.6628e-15,4.3532e-07,5.3226e-15
5.4605e-17,6.5533e-08,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.1785e-15,2.1766e-07,2.6653e-15,2.1766e-07,5.3523e-15
5.2780e-17,3.2767e-08,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.4369e-15,1.0883e-07,2.6722e-15,1.0883e-07,5.1697e-15
5.3103e-17,1.6383e-08,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.1777e-15,5.4415e-08,2.7252e-15,5.4415e-08,5.2983e-15
5.3030e-17,8.1916e-09,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.5284e-15,2.7208e-08,2.8242e-15,2.7208e-08,5.4626e-15
5.2680e-17,4.0958e-09,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.1844e-15,1.3604e-08,2.6946e-15,1.3604e-08,5.1714e-15
5.4764e-17,2.0479e-09,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.5613e-15,6.8019e-09,2.8214e-15,6.8019e-09,5.5163e-15
5.8585e-17,1.0240e-09,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.0690e-15,3.4009e-09,2.8309e-15,3.4009e-09,5.5148e-15
5.8207e-17,5.1198e-10,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.5436e-15,1.7005e-09,2.7034e-15,1.7005e-09,5.2463e-15
5.8336e-17,2.5599e-10,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.0512e-15,8.5023e-10,2.7946e-15,8.5023e-10,5.3452e-15
5.8867e-17,1.2799e-10,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,2.7012e-15,4.2512e-10,2.7635e-15,4.2512e-10,5.3538e-15
5.7663e-17,6.3997e-11,1.1941e-04,2.6742e-02,2.6742e-02,4.6239e-03,0.0000e+00,2.1256e-10,2.7012e-15,2.1256e-10,5.3500e-15


==> data/opt_result_3.csv <==
succ_diff, succ_diff_avg, l2_u, h1_u, h1_uavg, l2_q, opt_h1, opt_h1_uavg, h1_succ_u, h1_succ_uavg, h1_succ_q
4.6348e-01,4.6348e-01,1.1293e-01,3.5213e-01,3.5213e-01,3.5200e-01,3.5185e-01,3.5185e-01,1.1378e+00,1.1378e+00,1.1379e+00
1.0250e-01,6.8335e-02,1.0802e-02,5.1936e-02,1.4776e-01,5.0402e-02,5.0083e-02,1.4711e-01,3.0956e-01,2.0637e-01,3.0966e-01
1.0025e-02,2.5081e-02,7.7851e-04,1.4097e-02,6.6459e-02,4.7548e-03,4.1995e-03,6.5047e-02,4.6113e-02,8.2091e-02,4.6380e-02
7.4271e-04,1.0419e-02,4.4435e-05,1.3417e-02,3.3312e-02,1.7772e-03,2.2730e-04,3.0447e-02,3.9799e-03,3.4601e-02,4.1342e-03
3.5324e-05,4.7232e-03,2.6968e-05,1.3413e-02,1.9959e-02,1.7457e-03,8.6012e-06,1.4735e-02,2.1940e-04,1.5712e-02,2.3903e-04
1.0518e-06,2.2497e-03,2.7002e-05,1.3413e-02,1.5269e-02,1.7462e-03,2.9958e-07,7.2507e-03,8.3323e-06,7.4844e-03,1.0195e-05
2.1769e-08,1.0983e-03,2.7003e-05,1.3413e-02,1.3898e-02,1.7463e-03,7.3300e-09,3.5968e-03,2.9241e-07,3.6539e-03,4.1097e-07
3.5323e-10,5.4268e-04,2.7003e-05,1.3413e-02,1.3538e-02,1.7463e-03,9.6454e-11,1.7913e-03,7.2337e-09,1.8054e-03,1.0615e-08
3.9563e-12,2.6975e-04,2.7003e-05,1.3413e-02,1.3446e-02,1.7463e-03,6.4526e-13,8.9392e-04,9.5809e-11,8.9742e-04,1.4196e-10
2.5211e-14,1.3448e-04,2.7003e-05,1.3413e-02,1.3422e-02,1.7463e-03,5.6576e-15,4.4652e-04,6.4314e-13,4.4740e-04,9.5525e-13
1.0507e-16,6.7140e-05,2.7003e-05,1.3413e-02,1.3415e-02,1.7463e-03,4.5125e-15,2.2315e-04,5.9300e-15,2.2337e-04,1.1399e-14
5.1825e-17,3.3545e-05,2.7003e-05,1.3413e-02,1.3414e-02,1.7463e-03,4.7701e-15,1.1155e-04,5.2738e-15,1.1160e-04,1.0405e-14
5.2059e-17,1.6767e-05,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.3060e-15,5.5768e-05,5.1874e-15,5.5781e-05,1.0221e-14
5.2852e-17,8.3817e-06,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.7122e-15,2.7882e-05,5.1807e-15,2.7885e-05,1.0266e-14
5.2010e-17,4.1905e-06,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.4569e-15,1.3941e-05,5.2761e-15,1.3941e-05,1.0563e-14
5.1615e-17,2.0951e-06,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.7297e-15,6.9702e-06,5.2656e-15,6.9704e-06,1.0351e-14
5.2649e-17,1.0475e-06,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.2344e-15,3.4851e-06,5.2222e-15,3.4851e-06,1.0363e-14
5.1157e-17,5.2377e-07,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.8125e-15,1.7425e-06,5.2629e-15,1.7425e-06,1.0400e-14
5.2309e-17,2.6188e-07,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.2418e-15,8.7126e-07,5.3104e-15,8.7127e-07,1.0423e-14
5.2088e-17,1.3094e-07,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.7847e-15,4.3563e-07,5.2438e-15,4.3563e-07,1.0232e-14
5.2145e-17,6.5470e-08,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.2329e-15,2.1782e-07,5.2404e-15,2.1782e-07,1.0184e-14
5.3200e-17,3.2735e-08,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.7474e-15,1.0891e-07,5.2152e-15,1.0891e-07,1.0270e-14
5.3651e-17,1.6368e-08,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.1992e-15,5.4454e-08,5.1842e-15,5.4454e-08,1.0299e-14
5.2004e-17,8.1838e-09,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.8168e-15,2.7227e-08,5.1328e-15,2.7227e-08,1.0080e-14
5.1826e-17,4.0919e-09,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.0779e-15,1.3613e-08,5.2405e-15,1.3613e-08,1.0207e-14
5.1417e-17,2.0459e-09,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.8234e-15,6.8067e-09,5.2122e-15,6.8067e-09,1.0182e-14
5.3456e-17,1.0230e-09,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.0998e-15,3.4034e-09,5.1180e-15,3.4034e-09,1.0209e-14
5.3430e-17,5.1149e-10,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,4.7531e-15,1.7017e-09,5.1634e-15,1.7017e-09,1.0298e-14
5.2437e-17,2.5574e-10,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,3.9966e-15,8.5084e-10,5.1530e-15,8.5084e-10,1.0238e-14
5.2938e-17,1.2787e-10,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,5.0577e-15,4.2542e-10,5.0928e-15,4.2542e-10,1.0145e-14
5.2736e-17,6.3936e-11,2.7003e-05,1.3413e-02,1.3413e-02,1.7463e-03,0.0000e+00,2.1271e-10,5.0577e-15,2.1271e-10,9.8845e-15


==> data/opt_result_4.csv <==
succ_diff, succ_diff_avg, l2_u, h1_u, h1_uavg, l2_q, opt_h1, opt_h1_uavg, h1_succ_u, h1_succ_uavg, h1_succ_q
4.6351e-01,4.6351e-01,1.1296e-01,3.5210e-01,3.5210e-01,3.5206e-01,3.5203e-01,3.5203e-01,1.1379e+00,1.1379e+00,1.1379e+00
1.0253e-01,6.8353e-02,1.0810e-02,5.0806e-02,1.4743e-01,5.0417e-02,5.0344e-02,1.4727e-01,3.0967e-01,2.0645e-01,3.0969e-01
1.0030e-02,2.5089e-02,7.8047e-04,8.0266e-03,6.5485e-02,4.4662e-03,4.3326e-03,6.5131e-02,4.6332e-02,8.2166e-02,4.6399e-02
7.4388e-04,1.0423e-02,3.7218e-05,6.7438e-03,3.1231e-02,7.2196e-04,2.4236e-04,3.0489e-02,4.0987e-03,3.4642e-02,4.1731e-03
3.5992e-05,4.7253e-03,6.6434e-06,6.7383e-03,1.6227e-02,6.6730e-04,9.5787e-06,1.4756e-02,2.3352e-04,1.5733e-02,2.4623e-04
1.1091e-06,2.2507e-03,6.6339e-06,6.7383e-03,9.9107e-03,6.6822e-04,4.2066e-07,7.2607e-03,9.2472e-06,7.4948e-03,1.0695e-05
2.4168e-08,1.0988e-03,6.6359e-06,6.7383e-03,7.6437e-03,6.6833e-04,2.3744e-08,3.6018e-03,3.9988e-07,3.6590e-03,5.9255e-07
5.1419e-10,5.4292e-04,6.6360e-06,6.7383e-03,6.9748e-03,6.6834e-04,9.6378e-10,1.7938e-03,2.2817e-08,1.8080e-03,3.8121e-08
1.2760e-11,2.6987e-04,6.6360e-06,6.7383e-03,6.7984e-03,6.6834e-04,2.1959e-11,8.9516e-04,9.4206e-10,8.9867e-04,1.6118e-09
2.4458e-13,1.3454e-04,6.6360e-06,6.7383e-03,6.7536e-03,6.6834e-04,2.6120e-13,4.4714e-04,2.1699e-11,4.4802e-04,3.7319e-11
2.7173e-15,6.7171e-05,6.6360e-06,6.7383e-03,6.7423e-03,6.6834e-04,9.2336e-15,2.2346e-04,2.5983e-13,2.2368e-04,4.4741e-13
6.0596e-17,3.3561e-05,6.6360e-06,6.7383e-03,6.7394e-03,6.6834e-04,9.5814e-15,1.1170e-04,1.0687e-14,1.1176e-04,2.0990e-14
5.5429e-17,1.6774e-05,6.6360e-06,6.7383e-03,6.7386e-03,6.6834e-04,8.5477e-15,5.5845e-05,1.0450e-14,5.5859e-05,2.0664e-14
5.3379e-17,8.3856e-06,6.6360e-06,6.7383e-03,6.7384e-03,6.6834e-04,9.5313e-15,2.7921e-05,1.0460e-14,2.7924e-05,2.0670e-14
5.2604e-17,4.1924e-06,6.6360e-06,6.7383e-03,6.7384e-03,6.6834e-04,8.4355e-15,1.3960e-05,1.0389e-14,1.3961e-05,2.0357e-14
5.2929e-17,2.0961e-06,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,9.3571e-15,6.9799e-06,1.0289e-14,6.9801e-06,2.0286e-14
5.1385e-17,1.0480e-06,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,8.5203e-15,3.4899e-06,1.0328e-14,3.4900e-06,2.0440e-14
5.2280e-17,5.2401e-07,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,9.3960e-15,1.7450e-06,1.0325e-14,1.7450e-06,2.0431e-14
5.2587e-17,2.6200e-07,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,8.3668e-15,8.7247e-07,1.0325e-14,8.7248e-07,2.0455e-14
5.4963e-17,1.3100e-07,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,9.4183e-15,4.3624e-07,1.0270e-14,4.3624e-07,2.0429e-14
5.2208e-17,6.5500e-08,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,8.4317e-15,2.1812e-07,1.0292e-14,2.1812e-07,2.0463e-14
5.0416e-17,3.2750e-08,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,9.4708e-15,1.0906e-07,1.0382e-14,1.0906e-07,2.0255e-14
5.1027e-17,1.6375e-08,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,8.2658e-15,5.4530e-08,1.0320e-14,5.4530e-08,2.0274e-14
5.1860e-17,8.1875e-09,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,9.5809e-15,2.7265e-08,1.0357e-14,2.7265e-08,2.0502e-14
5.1631e-17,4.0938e-09,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,8.1121e-15,1.3632e-08,1.0365e-14,1.3632e-08,2.0470e-14
5.3094e-17,2.0469e-09,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,9.6499e-15,6.8162e-09,1.0313e-14,6.8162e-09,2.0356e-14
5.2782e-17,1.0234e-09,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,8.0067e-15,3.4081e-09,1.0294e-14,3.4081e-09,2.0365e-14
5.5440e-17,5.1172e-10,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,9.5388e-15,1.7040e-09,1.0322e-14,1.7040e-09,2.0388e-14
5.5558e-17,2.5586e-10,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,7.8338e-15,8.5202e-10,1.0360e-14,8.5202e-10,2.0378e-14
5.2596e-17,1.2793e-10,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,1.0302e-14,4.2601e-10,1.0281e-14,4.2601e-10,2.0430e-14
5.1280e-17,6.3965e-11,6.6360e-06,6.7383e-03,6.7383e-03,6.6834e-04,0.0000e+00,2.1301e-10,1.0302e-14,2.1301e-10,2.0625e-14


==> data/opt_result_biactive_0.csv <==
succ_diff, succ_diff_avg, l2_u, h1_u, h1_uavg, l2_q, opt_h1, opt_h1_uavg, h1_succ_u, h1_succ_uavg, h1_succ_q
6.8326e-01,6.8326e-01,4.2169e-01,1.0124e+00,1.0124e+00,9.8973e-01,9.7728e-01,9.7728e-01,1.9062e+00,1.9062e+00,1.9268e+00
2.7154e-01,1.8103e-01,1.5054e-01,4.1602e-01,6.0399e-01,3.4391e-01,3.3765e-01,5.4969e-01,6.4414e-01,4.2943e-01,6.5049e-01
8.8491e-02,1.0221e-01,6.2120e-02,2.7282e-01,3.9587e-01,1.4146e-01,1.3629e-01,3.1297e-01,2.0179e-01,2.3710e-01,2.0277e-01
3.4158e-02,5.9075e-02,2.8081e-02,2.4122e-01,2.9670e-01,6.4084e-02,5.9046e-02,1.7729e-01,7.7413e-02,1.3581e-01,7.7753e-02
1.4410e-02,3.4102e-02,1.3918e-02,2.3442e-01,2.5544e-01,3.2156e-02,2.6480e-02,9.9301e-02,3.2640e-02,7.8040e-02,3.2782e-02
6.3884e-03,1.9474e-02,7.9618e-03,2.3283e-01,2.4027e-01,1.9123e-02,1.2012e-02,5.4875e-02,1.4501e-02,4.4451e-02,1.4564e-02
2.9095e-03,1.0967e-02,5.6026e-03,2.3242e-01,2.3504e-01,1.4319e-02,5.3972e-03,2.9889e-02,6.6310e-03,2.4997e-02,6.6604e-03
1.3372e-03,6.0861e-03,4.7439e-03,2.3229e-01,2.3326e-01,1.2741e-02,2.3404e-03,1.6030e-02,3.0654e-03,1.3864e-02,3.0794e-03
6.0615e-04,3.3261e-03,4.4414e-03,2.3225e-01,2.3263e-01,1.2241e-02,9.4383e-04,8.4550e-03,1.4016e-03,7.5776e-03,1.4082e-03
2.6074e-04,1.7869e-03,4.3350e-03,2.3224e-01,2.3240e-01,1.2082e-02,3.3492e-04,4.3818e-03,6.1137e-04,4.0739e-03,6.1447e-04
9.9727e-05,9.4096e-04,4.2996e-03,2.3223e-01,2.3231e-01,1.2033e-02,9.6366e-05,2.2341e-03,2.3943e-04,2.1479e-03,2.4082e-04
3.0697e-05,4.8498e-04,4.2897e-03,2.3223e-01,2.3227e-01,1.2020e-02,2.0163e-05,1.1256e-03,7.6422e-05,1.1085e-03,7.6991e-05
6.6835e-06,2.4559e-04,4.2877e-03,2.3223e-01,2.3225e-01,1.2018e-02,2.7512e-06,5.6389e-04,1.7451e-05,5.6175e-04,1.7644e-05
9.1162e-07,1.2320e-04,4.2874e-03,2.3223e-01,2.3224e-01,1.2017e-02,2.2698e-07,2.8201e-04,2.5279e-06,2.8188e-04,2.5783e-06
7.2159e-08,6.1626e-05,4.2874e-03,2.3223e-01,2.3224e-01,1.2017e-02,1.0816e-08,1.4101e-04,2.1633e-07,1.4101e-04,2.2543e-07
3.1972e-09,3.0813e-05,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,2.8744e-10,7.0502e-05,1.0531e-08,7.0504e-05,1.1440e-08
7.7864e-11,1.5406e-05,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,4.1351e-12,3.5251e-05,2.8334e-10,3.5251e-05,3.2597e-10
1.0276e-12,7.7030e-06,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,3.1463e-14,1.7625e-05,4.1038e-12,1.7626e-05,5.0177e-12
7.2465e-15,3.8515e-06,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,1.0357e-15,8.8127e-06,3.1325e-14,8.8127e-06,4.0451e-14
7.1190e-17,1.9257e-06,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,8.5284e-16,4.4063e-06,9.9333e-16,4.4063e-06,1.0807e-15
6.4614e-17,9.6286e-07,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,8.2131e-16,2.2032e-06,8.7270e-16,2.2032e-06,9.5903e-16
5.9582e-17,4.8143e-07,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,7.9090e-16,1.1016e-06,8.2198e-16,1.1016e-06,1.0329e-15
5.8956e-17,2.4072e-07,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,8.1360e-16,5.5079e-07,7.8339e-16,5.5079e-07,9.9065e-16
5.5160e-17,1.2036e-07,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,7.8756e-16,2.7540e-07,7.4260e-16,2.7540e-07,9.4291e-16
5.1714e-17,6.0179e-08,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,8.7742e-16,1.3770e-07,7.4475e-16,1.3770e-07,8.6745e-16
5.6779e-17,3.0089e-08,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,8.0438e-16,6.8849e-08,7.0897e-16,6.8849e-08,9.1798e-16
5.5195e-17,1.5045e-08,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,8.4421e-16,3.4424e-08,7.9942e-16,3.4424e-08,9.4693e-16
5.8631e-17,7.5224e-09,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,8.7603e-16,1.7212e-08,8.5963e-16,1.7212e-08,9.7654e-16
4.8664e-17,3.7612e-09,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,7.9207e-16,8.6061e-09,7.3647e-16,8.6061e-09,9.1408e-16
6.0723e-17,1.8806e-09,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,8.4900e-16,4.3031e-09,8.2209e-16,4.3031e-09,8.9252e-16
5.5635e-17,9.4030e-10,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,9.0352e-16,2.1515e-09,8.4731e-16,2.1515e-09,9.1330e-16
6.6264e-17,4.7015e-10,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,7.7281e-16,1.0758e-09,7.9785e-16,1.0758e-09,1.0038e-15
6.3654e-17,2.3507e-10,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,9.1314e-16,5.3788e-10,7.9802e-16,5.3788e-10,9.0117e-16
5.9469e-17,1.1754e-10,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,8.9664e-16,2.6894e-10,9.0207e-16,2.6894e-10,1.0013e-15
5.2035e-17,5.8768e-11,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,8.9807e-16,1.3447e-10,8.2586e-16,1.3447e-10,9.8853e-16
5.8010e-17,2.9384e-11,4.2874e-03,2.3223e-01,2.3223e-01,1.2017e-02,0.0000e+00,6.7235e-11,8.9807e-16,6.7235e-11,9.4006e-16


==> data/opt_result_biactive_1.csv <==
succ_diff, succ_diff_avg, l2_u, h1_u, h1_uavg, l2_q, opt_h1, opt_h1_uavg, h1_succ_u, h1_succ_uavg, h1_succ_q
6.8194e-01,6.8194e-01,4.2035e-01,9.9180e-01,9.9180e-01,9.8607e-01,9.8333e-01,9.8333e-01,1.9236e+00,1.9236e+00,1.9289e+00
2.7126e-01,1.8084e-01,1.4947e-01,3.6083e-01,5.6689e-01,3.4123e-01,3.4008e-01,5.5325e-01,6.4805e-01,4.3203e-01,6.4971e-01
8.8553e-02,1.0220e-01,6.0966e-02,1.8136e-01,3.3754e-01,1.3870e-01,1.3784e-01,3.1536e-01,2.0268e-01,2.3829e-01,2.0293e-01
3.4238e-02,5.9111e-02,2.6752e-02,1.3143e-01,2.1465e-01,6.0895e-02,6.0157e-02,1.7899e-01,7.7852e-02,1.3651e-01,7.7938e-02
1.4474e-02,3.4152e-02,1.2299e-02,1.1962e-01,1.5462e-01,2.8047e-02,2.7339e-02,1.0056e-01,3.2887e-02,7.8477e-02,3.2923e-02
6.4389e-03,1.9524e-02,5.8936e-03,1.1698e-01,1.2952e-01,1.3477e-02,1.2711e-02,5.5852e-02,1.4657e-02,4.4738e-02,1.4673e-02
2.9530e-03,1.1014e-02,3.0069e-03,1.1637e-01,1.2051e-01,6.9265e-03,5.9768e-03,3.0668e-02,6.7452e-03,2.5196e-02,6.7527e-03
1.3800e-03,6.1311e-03,1.7402e-03,1.1622e-01,1.1755e-01,4.1035e-03,2.8153e-03,1.6660e-02,3.1663e-03,1.4014e-02,3.1699e-03
6.5220e-04,3.3721e-03,1.2327e-03,1.1618e-01,1.1661e-01,3.0281e-03,1.3135e-03,8.9566e-03,1.5040e-03,7.7056e-03,1.5057e-03
3.0951e-04,1.8348e-03,1.0512e-03,1.1617e-01,1.1632e-01,2.6731e-03,5.9703e-04,4.7646e-03,7.1778e-04,4.1932e-03,7.1864e-04
1.4580e-04,9.8826e-04,9.8896e-04,1.1616e-01,1.1622e-01,2.5619e-03,2.5742e-04,2.5055e-03,3.4044e-04,2.2596e-03,3.4086e-04
6.6556e-05,5.2663e-04,9.6705e-04,1.1616e-01,1.1618e-01,2.5263e-03,1.0097e-04,1.3006e-03,1.5696e-04,1.2051e-03,1.5716e-04
2.8112e-05,2.7702e-04,9.5932e-04,1.1616e-01,1.1617e-01,2.5148e-03,3.3805e-05,6.6596e-04,6.7421e-05,6.3467e-04,6.7514e-05
1.0166e-05,1.4343e-04,9.5682e-04,1.1616e-01,1.1617e-01,2.5113e-03,8.8061e-06,3.3692e-04,2.5084e-05,3.2905e-04,2.5124e-05
2.8100e-06,7.3060e-05,9.5619e-04,1.1616e-01,1.1616e-01,2.5105e-03,1.5958e-06,1.6914e-04,7.2303e-06,1.6778e-04,7.2459e-06
5.2064e-07,3.6775e-05,9.5607e-04,1.1616e-01,1.1616e-01,2.5104e-03,1.8286e-07,8.4639e-05,1.4160e-06,8.4497e-05,1.4207e-06
5.8178e-08,1.8414e-05,9.5606e-04,1.1616e-01,1.1616e-01,2.5104e-03,1.2501e-08,4.2324e-05,1.7060e-07,4.2316e-05,1.7161e-07
3.6987e-09,9.2085e-06,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,4.8883e-10,2.1162e-05,1.2020e-08,2.1162e-05,1.2160e-08
1.3013e-10,4.6043e-06,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.0498e-11,1.0581e-05,4.7844e-10,1.0581e-05,4.8835e-10
2.4902e-12,2.3021e-06,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.1987e-13,5.2905e-06,1.0379e-11,5.2905e-06,1.0706e-11
2.5534e-14,1.1511e-06,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.3272e-15,2.6452e-06,1.1916e-13,2.6452e-06,1.2421e-13
1.4565e-16,5.7553e-07,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.0427e-15,1.3226e-06,1.3252e-15,1.3226e-06,1.6940e-15
6.1439e-17,2.8777e-07,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.0550e-15,6.6131e-07,1.0929e-15,6.6131e-07,1.4274e-15
6.0041e-17,1.4388e-07,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.0786e-15,3.3065e-07,1.1082e-15,3.3065e-07,1.4049e-15
5.5845e-17,7.1941e-08,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.0147e-15,1.6533e-07,1.0358e-15,1.6533e-07,1.3310e-15
5.5070e-17,3.5971e-08,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.0668e-15,8.2664e-08,1.0124e-15,8.2664e-08,1.3172e-15
4.7933e-17,1.7985e-08,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.0366e-15,4.1332e-08,1.0404e-15,4.1332e-08,1.2866e-15
5.0581e-17,8.9927e-09,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.0384e-15,2.0666e-08,1.0216e-15,2.0666e-08,1.3270e-15
5.0366e-17,4.4963e-09,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.0272e-15,1.0333e-08,1.0633e-15,1.0333e-08,1.4151e-15
5.3110e-17,2.2482e-09,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.0199e-15,5.1665e-09,1.0603e-15,5.1665e-09,1.3927e-15
5.9603e-17,1.1241e-09,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.0695e-15,2.5832e-09,1.0580e-15,2.5832e-09,1.3555e-15
5.0250e-17,5.6204e-10,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,9.9975e-16,1.2916e-09,1.0809e-15,1.2916e-09,1.3724e-15
5.1267e-17,2.8102e-10,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.0563e-15,6.4581e-10,1.0499e-15,6.4581e-10,1.4546e-15
5.4989e-17,1.4051e-10,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,9.9175e-16,3.2290e-10,1.0517e-15,3.2290e-10,1.4942e-15
6.6412e-17,7.0255e-11,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,1.1609e-15,1.6145e-10,1.0407e-15,1.6145e-10,1.3962e-15
5.8572e-17,3.5128e-11,9.5606e-04,1.1616e-01,1.1616e-01,2.5103e-03,0.0000e+00,8.0726e-11,1.1609e-15,8.0726e-11,1.4020e-15


==> data/opt_result_biactive_2.csv <==
succ_diff, succ_diff_avg, l2_u, h1_u, h1_uavg, l2_q, opt_h1, opt_h1_uavg, h1_succ_u, h1_succ_uavg, h1_succ_q
6.8182e-01,6.8182e-01,4.2020e-01,9.8700e-01,9.8700e-01,9.8558e-01,9.8467e-01,9.8467e-01,1.9275e+00,1.9275e+00,1.9289e+00
2.7118e-01,1.8078e-01,1.4941e-01,3.4609e-01,5.5766e-01,3.4107e-01,3.4060e-01,5.5403e-01,6.4894e-01,4.3263e-01,6.4939e-01
8.8570e-02,1.0219e-01,6.0885e-02,1.5034e-01,3.2172e-01,1.3851e-01,1.3813e-01,3.1585e-01,2.0292e-01,2.3858e-01,2.0298e-01
3.4258e-02,5.9119e-02,2.6649e-02,8.4117e-02,1.8903e-01,6.0670e-02,6.0335e-02,1.7931e-01,7.7963e-02,1.3668e-01,7.7985e-02
1.4487e-02,3.4162e-02,1.2169e-02,6.4460e-02,1.1681e-01,2.7767e-02,2.7460e-02,1.0078e-01,3.2945e-02,7.8582e-02,3.2954e-02
6.4472e-03,1.9533e-02,5.7260e-03,5.9589e-02,8.1074e-02,1.3097e-02,1.2800e-02,5.6005e-02,1.4688e-02,4.4803e-02,1.4692e-02
2.9584e-03,1.1021e-02,2.7727e-03,5.8459e-02,6.5999e-02,6.3563e-03,6.0483e-03,3.0780e-02,6.7626e-03,2.5237e-02,6.7645e-03
1.3839e-03,6.1367e-03,1.3997e-03,5.8194e-02,6.0611e-02,3.2281e-03,2.8754e-03,1.6746e-02,3.1772e-03,1.4040e-02,3.1781e-03
6.5545e-04,3.3766e-03,7.6547e-04,5.8128e-02,5.8878e-02,1.8102e-03,1.3651e-03,9.0258e-03,1.5121e-03,7.7226e-03,1.5125e-03
3.1278e-04,1.8387e-03,4.8485e-04,5.8111e-02,5.8344e-02,1.2206e-03,6.4077e-04,4.8214e-03,7.2527e-04,4.2056e-03,7.2549e-04
1.4956e-04,9.9215e-04,3.7045e-04,5.8106e-02,5.8181e-02,1.0064e-03,2.9262e-04,2.5517e-03,3.4868e-04,2.2702e-03,3.4879e-04
7.0889e-05,5.3080e-04,3.2692e-04,5.8105e-02,5.8130e-02,9.3521e-04,1.2664e-04,1.3367e-03,1.6635e-04,1.2153e-03,1.6640e-04
3.2528e-05,2.8135e-04,3.1070e-04,5.8104e-02,5.8113e-02,9.1170e-04,4.9814e-05,6.9197e-04,7.7069e-05,6.4478e-04,7.7094e-05
1.3795e-05,1.4742e-04,3.0481e-04,5.8104e-02,5.8108e-02,9.0398e-04,1.6707e-05,3.5374e-04,3.3230e-05,3.3826e-04,3.3242e-05
5.0013e-06,7.6137e-05,3.0289e-04,5.8104e-02,5.8105e-02,9.0164e-04,4.3555e-06,1.7882e-04,1.2393e-05,1.7493e-04,1.2398e-05
1.3835e-06,3.8732e-05,3.0239e-04,5.8104e-02,5.8104e-02,9.0107e-04,7.8974e-07,8.9748e-05,3.5760e-06,8.9077e-05,3.5780e-06
2.5619e-07,1.9487e-05,3.0230e-04,5.8104e-02,5.8104e-02,9.0097e-04,9.0696e-08,4.4909e-05,7.0067e-07,4.4839e-05,7.0128e-07
2.8599e-08,9.7564e-06,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,6.2446e-09,2.2457e-05,8.4585e-08,2.2453e-05,8.4725e-08
1.8174e-09,4.8790e-06,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,2.4779e-10,1.1228e-05,6.0015e-09,1.1228e-05,6.0235e-09
6.3998e-11,2.4395e-06,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,5.5874e-12,5.6142e-06,2.4229e-10,5.6142e-06,2.4413e-10
1.2383e-12,1.2198e-06,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,6.6650e-14,2.8071e-06,5.5214e-12,2.8071e-06,5.6034e-12
1.2879e-14,6.0988e-07,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.9235e-15,1.4035e-06,6.6232e-14,1.4035e-06,6.7747e-14
8.7340e-17,3.0494e-07,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.7069e-15,7.0177e-07,1.9382e-15,7.0177e-07,2.7195e-15
5.1072e-17,1.5247e-07,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.6387e-15,3.5089e-07,1.7488e-15,3.5089e-07,2.4525e-15
4.9929e-17,7.6235e-08,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.6745e-15,1.7544e-07,1.7855e-15,1.7544e-07,2.4280e-15
5.2653e-17,3.8118e-08,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.6691e-15,8.7722e-08,1.7890e-15,8.7722e-08,2.4821e-15
5.9885e-17,1.9059e-08,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.6991e-15,4.3861e-08,1.8153e-15,4.3861e-08,2.5958e-15
5.9628e-17,9.5294e-09,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.6753e-15,2.1930e-08,1.8406e-15,2.1930e-08,2.5527e-15
6.2790e-17,4.7647e-09,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.6767e-15,1.0965e-08,1.8600e-15,1.0965e-08,2.6448e-15
5.0310e-17,2.3823e-09,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.6290e-15,5.4826e-09,1.8147e-15,5.4826e-09,2.5970e-15
5.1015e-17,1.1912e-09,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.6775e-15,2.7413e-09,1.7905e-15,2.7413e-09,2.5159e-15
5.2512e-17,5.9559e-10,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.5976e-15,1.3707e-09,1.7949e-15,1.3707e-09,2.5535e-15
5.4035e-17,2.9779e-10,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.7178e-15,6.8533e-10,1.8238e-15,6.8533e-10,2.6052e-15
5.3204e-17,1.4890e-10,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.5685e-15,3.4266e-10,1.8354e-15,3.4266e-10,2.5579e-15
5.0816e-17,7.4448e-11,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,1.7843e-15,1.7133e-10,1.8122e-15,1.7133e-10,2.5799e-15
5.4257e-17,3.7224e-11,3.0229e-04,5.8104e-02,5.8104e-02,9.0096e-04,0.0000e+00,8.5666e-11,1.7843e-15,8.5666e-11,2.5527e-15


==> data/opt_result_biactive_3.csv <==
succ_diff, succ_diff_avg, l2_u, h1_u, h1_uavg, l2_q, opt_h1, opt_h1_uavg, h1_succ_u, h1_succ_uavg, h1_succ_q
6.8177e-01,6.8177e-01,4.2016e-01,9.8578e-01,9.8578e-01,9.8543e-01,9.8510e-01,9.8510e-01,1.9286e+00,1.9286e+00,1.9289e+00
2.7116e-01,1.8078e-01,1.4937e-01,3.4226e-01,5.5530e-01,3.4100e-01,3.4078e-01,5.5429e-01,6.4920e-01,4.3280e-01,6.4932e-01
8.8582e-02,1.0219e-01,6.0844e-02,1.4147e-01,3.1760e-01,1.3842e-01,1.3824e-01,3.1602e-01,2.0299e-01,2.3867e-01,2.0301e-01
3.4267e-02,5.9126e-02,2.6600e-02,6.7211e-02,1.8199e-01,6.0568e-02,6.0406e-02,1.7943e-01,7.8001e-02,1.3673e-01,7.8007e-02
1.4493e-02,3.4168e-02,1.2116e-02,4.0139e-02,1.0518e-01,2.7659e-02,2.7511e-02,1.0087e-01,3.2964e-02,7.8617e-02,3.2967e-02
6.4507e-03,1.9538e-02,5.6682e-03,3.1833e-02,6.3343e-02,1.2979e-02,1.2840e-02,5.6066e-02,1.4698e-02,4.4825e-02,1.4699e-02
2.9607e-03,1.1024e-02,2.7085e-03,2.9716e-02,4.2518e-02,6.2176e-03,6.0821e-03,3.0828e-02,6.7689e-03,2.5250e-02,6.7693e-03
1.3854e-03,6.1392e-03,1.3241e-03,2.9213e-02,3.3658e-02,3.0452e-03,2.9051e-03,1.6785e-02,3.1812e-03,1.4049e-02,3.1814e-03
6.5667e-04,3.3785e-03,6.7013e-04,2.9093e-02,3.0493e-02,1.5492e-03,1.3918e-03,9.0586e-03,1.5150e-03,7.7286e-03,1.5151e-03
3.1396e-04,1.8402e-03,3.6190e-04,2.9063e-02,2.9488e-02,8.5835e-04,6.6461e-04,4.8499e-03,7.2786e-04,4.2099e-03,7.2791e-04
1.5090e-04,9.9362e-04,2.2037e-04,2.9056e-02,2.9184e-02,5.6219e-04,3.1340e-04,2.5765e-03,3.5157e-04,2.2739e-03,3.5160e-04
7.2580e-05,5.3240e-04,1.5910e-04,2.9053e-02,2.9093e-02,4.5033e-04,1.4367e-04,1.3577e-03,1.6996e-04,1.2191e-03,1.6997e-04
3.4574e-05,2.8320e-04,1.3426e-04,2.9053e-02,2.9066e-02,4.1198e-04,6.2381e-05,7.0886e-04,8.1461e-05,6.4897e-04,8.1467e-05
1.5934e-05,1.4944e-04,1.2458e-04,2.9053e-02,2.9057e-02,3.9910e-04,2.4603e-05,3.6612e-04,3.7892e-05,3.4278e-04,3.7895e-05
6.7830e-06,7.8040e-05,1.2098e-04,2.9053e-02,2.9054e-02,3.9481e-04,8.2676e-06,1.8690e-04,1.6394e-05,1.7923e-04,1.6396e-05
2.4661e-06,4.0218e-05,1.1979e-04,2.9052e-02,2.9053e-02,3.9351e-04,2.1581e-06,9.4421e-05,6.1301e-06,9.2486e-05,6.1308e-06
6.8338e-07,2.0437e-05,1.1948e-04,2.9052e-02,2.9053e-02,3.9319e-04,3.9164e-07,4.7377e-05,1.7715e-06,4.7044e-05,1.7718e-06
1.2664e-07,1.0278e-05,1.1943e-04,2.9052e-02,2.9053e-02,3.9314e-04,4.5038e-08,2.3706e-05,3.4742e-07,2.3671e-05,3.4750e-07
1.4141e-08,5.1457e-06,1.1942e-04,2.9052e-02,2.9053e-02,3.9313e-04,3.1110e-09,1.1854e-05,4.1996e-08,1.1852e-05,4.2014e-08
8.9907e-10,2.5733e-06,1.1942e-04,2.9052e-02,2.9053e-02,3.9313e-04,1.2429e-10,5.9271e-06,2.9893e-09,5.9270e-06,2.9924e-09
3.1690e-11,1.2866e-06,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,2.8429e-12,2.9635e-06,1.2150e-10,2.9635e-06,1.2179e-10
6.1439e-13,6.4332e-07,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,3.4817e-14,1.4818e-06,2.8087e-12,1.4818e-06,2.8244e-12
6.4065e-15,3.2166e-07,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,3.3084e-15,7.4089e-07,3.4584e-14,7.4089e-07,3.5159e-14
7.3290e-17,1.6083e-07,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,3.0683e-15,3.7044e-07,3.3945e-15,3.7044e-07,4.8850e-15
6.0806e-17,8.0415e-08,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,3.0707e-15,1.8522e-07,3.3276e-15,1.8522e-07,4.7656e-15
5.8322e-17,4.0207e-08,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,3.0258e-15,9.2611e-08,3.3662e-15,9.2611e-08,4.7505e-15
6.2218e-17,2.0104e-08,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,3.1013e-15,4.6305e-08,3.4001e-15,4.6305e-08,4.8647e-15
5.2155e-17,1.0052e-08,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,3.0505e-15,2.3153e-08,3.4377e-15,2.3153e-08,4.8697e-15
5.1247e-17,5.0259e-09,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,3.0995e-15,1.1576e-08,3.4700e-15,1.1576e-08,4.8319e-15
4.9522e-17,2.5130e-09,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,3.0219e-15,5.7882e-09,3.3802e-15,5.7882e-09,4.8489e-15
5.3090e-17,1.2565e-09,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,3.1023e-15,2.8941e-09,3.3999e-15,2.8941e-09,4.8158e-15
5.3838e-17,6.2824e-10,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,2.9640e-15,1.4470e-09,3.4122e-15,1.4470e-09,4.7830e-15
5.1798e-17,3.1412e-10,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,3.1693e-15,7.2352e-10,3.4281e-15,7.2352e-10,4.7862e-15
5.1395e-17,1.5706e-10,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,2.9052e-15,3.6176e-10,3.4084e-15,3.6176e-10,4.8267e-15
5.3603e-17,7.8530e-11,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,3.4085e-15,1.8088e-10,3.4298e-15,1.8088e-10,4.8271e-15
5.8504e-17,3.9265e-11,1.1942e-04,2.9052e-02,2.9052e-02,3.9313e-04,0.0000e+00,9.0440e-11,3.4085e-15,9.0440e-11,4.7696e-15


==> data/opt_result_biactive_4.csv <==
succ_diff, succ_diff_avg, l2_u, h1_u, h1_uavg, l2_q, opt_h1, opt_h1_uavg, h1_succ_u, h1_succ_uavg, h1_succ_q
6.8176e-01,6.8176e-01,4.2014e-01,9.8547e-01,9.8547e-01,9.8538e-01,9.8525e-01,9.8525e-01,1.9289e+00,1.9289e+00,1.9290e+00
2.7117e-01,1.8078e-01,1.4936e-01,3.4128e-01,5.5469e-01,3.4096e-01,3.4086e-01,5.5439e-01,6.4928e-01,4.3285e-01,6.4931e-01
8.8589e-02,1.0220e-01,6.0823e-02,1.3914e-01,3.1653e-01,1.3837e-01,1.3829e-01,3.1609e-01,2.0302e-01,2.3870e-01,2.0303e-01
3.4271e-02,5.9130e-02,2.6576e-02,6.2246e-02,1.8017e-01,6.0517e-02,6.0438e-02,1.7947e-01,7.8016e-02,1.3675e-01,7.8017e-02
1.4496e-02,3.4171e-02,1.2090e-02,3.1204e-02,1.0204e-01,2.7607e-02,2.7535e-02,1.0090e-01,3.2972e-02,7.8630e-02,3.2973e-02
6.4522e-03,1.9540e-02,5.6411e-03,1.9451e-02,5.8039e-02,1.2927e-02,1.2859e-02,5.6093e-02,1.4702e-02,4.4833e-02,1.4703e-02
2.9616e-03,1.1026e-02,2.6805e-03,1.5782e-02,3.4186e-02,6.1632e-03,6.0985e-03,3.0850e-02,6.7713e-03,2.5256e-02,6.7715e-03
1.3861e-03,6.1404e-03,1.2946e-03,1.4830e-02,2.2282e-02,2.9837e-03,2.9198e-03,1.6803e-02,3.1827e-03,1.4052e-02,3.1828e-03
6.5718e-04,3.3793e-03,6.3784e-04,1.4600e-02,1.7176e-02,1.4719e-03,1.4053e-03,9.0746e-03,1.5161e-03,7.7309e-03,1.5161e-03
3.1440e-04,1.8409e-03,3.2452e-04,1.4544e-02,1.5347e-02,7.5236e-04,6.7707e-04,4.8642e-03,7.2881e-04,4.2116e-03,7.2882e-04
1.5138e-04,9.9419e-04,1.7547e-04,1.4531e-02,1.4770e-02,4.1745e-04,3.2478e-04,2.5895e-03,3.5256e-04,2.2752e-03,3.5257e-04
7.3174e-05,5.3299e-04,1.0615e-04,1.4527e-02,1.4598e-02,2.7262e-04,1.5373e-04,1.3693e-03,1.7120e-04,1.2204e-03,1.7121e-04
3.5362e-05,2.8390e-04,7.5530e-05,1.4526e-02,1.4548e-02,2.1733e-04,7.0697e-05,7.1888e-04,8.3127e-05,6.5053e-04,8.3129e-05
1.6916e-05,1.5029e-04,6.2820e-05,1.4526e-02,1.4533e-02,1.9819e-04,3.0780e-05,3.7426e-04,3.9993e-05,3.4467e-04,3.9994e-05
7.8251e-06,7.8998e-05,5.7770e-05,1.4526e-02,1.4528e-02,1.9170e-04,1.2168e-05,1.9292e-04,1.8666e-05,1.8136e-04,1.8667e-05
3.3419e-06,4.1138e-05,5.5868e-05,1.4526e-02,1.4527e-02,1.8953e-04,4.0962e-06,9.8364e-05,8.1001e-06,9.4558e-05,8.1003e-06
1.2182e-06,2.1161e-05,5.5235e-05,1.4526e-02,1.4526e-02,1.8887e-04,1.0705e-06,4.9663e-05,3.0358e-06,4.8702e-05,3.0359e-06
3.3815e-07,1.0743e-05,5.5071e-05,1.4526e-02,1.4526e-02,1.8871e-04,1.9443e-07,2.4914e-05,8.7862e-07,2.4749e-05,8.7865e-07
6.2723e-08,5.4012e-06,5.5042e-05,1.4526e-02,1.4526e-02,1.8868e-04,2.2381e-08,1.2466e-05,1.7247e-07,1.2448e-05,1.7248e-07
7.0082e-09,2.7038e-06,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,1.5484e-09,6.2335e-06,2.0867e-08,6.2324e-06,2.0869e-08
4.4583e-10,1.3521e-06,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,6.2034e-11,3.1168e-06,1.4876e-09,3.1167e-06,1.4880e-09
1.5726e-11,6.7606e-07,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,1.4274e-12,1.5584e-06,6.0636e-11,1.5584e-06,6.0677e-11
3.0521e-13,3.3803e-07,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,1.9028e-14,7.7919e-07,1.4101e-12,7.7919e-07,1.4127e-12
3.1912e-15,1.6902e-07,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,6.2139e-15,3.8960e-07,1.8885e-14,3.8960e-07,2.0623e-14
5.7211e-17,8.4508e-08,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,6.0018e-15,1.9480e-07,6.4816e-15,1.9480e-07,9.3148e-15
5.5605e-17,4.2254e-08,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,5.9289e-15,9.7399e-08,6.5500e-15,9.7399e-08,9.4028e-15
5.2279e-17,2.1127e-08,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,5.9807e-15,4.8699e-08,6.6120e-15,4.8699e-08,9.4440e-15
5.2144e-17,1.0563e-08,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,5.8543e-15,2.4350e-08,6.6397e-15,2.4350e-08,9.4752e-15
5.3002e-17,5.2817e-09,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,6.0072e-15,1.2175e-08,6.6253e-15,1.2175e-08,9.4770e-15
5.5366e-17,2.6409e-09,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,5.7995e-15,6.0874e-09,6.6682e-15,6.0874e-09,9.4841e-15
5.9011e-17,1.3204e-09,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,6.0945e-15,3.0437e-09,6.6745e-15,3.0437e-09,9.5021e-15
5.7900e-17,6.6022e-10,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,5.7686e-15,1.5219e-09,6.6416e-15,1.5219e-09,9.5293e-15
5.7125e-17,3.3011e-10,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,6.1757e-15,7.6093e-10,6.6265e-15,7.6093e-10,9.4250e-15
5.2916e-17,1.6505e-10,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,5.4676e-15,3.8046e-10,6.6273e-15,3.8046e-10,9.3954e-15
5.2513e-17,8.2527e-11,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,6.7087e-15,1.9023e-10,6.7002e-15,1.9023e-10,9.5470e-15
5.1865e-17,4.1264e-11,5.5038e-05,1.4526e-02,1.4526e-02,1.8868e-04,0.0000e+00,9.5116e-11,6.7087e-15,9.5116e-11,9.5568e-15

